Autoencoders for Unsupervised Anomaly Segmentation in Brain MR Images: A Comparative Study

Deep unsupervised representation learning has recently led to new approaches in the field of Unsupervised Anomaly Detection (UAD) in brain MRI. The main principle behind these works is to learn a model of normal anatomy by learning to compress and recover healthy data. This allows to spot abnormal structures from erroneous recoveries of compressed, potentially anomalous samples. The concept is of great interest to the medical image analysis community as it i) relieves from the need of vast amounts of manually segmented training data---a necessity for and pitfall of current supervised Deep Learning---and ii) theoretically allows to detect arbitrary, even rare pathologies which supervised approaches might fail to find. To date, the experimental design of most works hinders a valid comparison, because i) they are evaluated against different datasets and different pathologies, ii) use different image resolutions and iii) different model architectures with varying complexity. The intent of this work is to establish comparability among recent methods by utilizing a single architecture, a single resolution and the same dataset(s). Besides providing a ranking of the methods, we also try to answer questions like i) how many healthy training subjects are needed to model normality and ii) if the reviewed approaches are also sensitive to domain shift. Further, we identify open challenges and provide suggestions for future community efforts and research directions.

==> csv/all_results_unified.backup.csv <==
Approach,GBKRI AUPRC,GBKRI AUROC,GBKRI BPDICE,GBKRI ChiSq,GBKRI ChiSq (raw),GBKRI DICE,GBKRI DICE mean (raw),GBKRI DICE std (raw),GBKRI IOU,GBKRI IOU (raw),GBKRI Manhattan,GBKRI Manhattan (raw),GBKRI Rec.-Error,GBKRI Rec.-Error (Anomalous),GBKRI Rec.-Error (Anomalous/Normal),GBKRI Rec.-Error (Anomalous/Normal) (raw),GBKRI Rec.-Error (Normal),ISBI AUPRC,ISBI AUROC,ISBI BPDICE,ISBI ChiSq,ISBI ChiSq (raw),ISBI DICE,ISBI DICE mean (raw),ISBI DICE std (raw),ISBI IOU,ISBI IOU (raw),ISBI Manhattan,ISBI Manhattan (raw),ISBI Rec.-Error,ISBI Rec.-Error (Anomalous),ISBI Rec.-Error (Anomalous/Normal),ISBI Rec.-Error (Anomalous/Normal) (raw),ISBI Rec.-Error (Normal),MSKRI AUPRC,MSKRI AUROC,MSKRI BPDICE,MSKRI ChiSq,MSKRI ChiSq (raw),MSKRI DICE,MSKRI DICE mean (raw),MSKRI DICE std (raw),MSKRI IOU,MSKRI IOU (raw),MSKRI Manhattan,MSKRI Manhattan (raw),MSKRI Rec.-Error,MSKRI Rec.-Error (Anomalous),MSKRI Rec.-Error (Anomalous/Normal),MSKRI Rec.-Error (Anomalous/Normal) (raw),MSKRI Rec.-Error (Normal),MSLUB AUPRC,MSLUB AUROC,MSLUB BPDICE,MSLUB ChiSq,MSLUB ChiSq (raw),MSLUB DICE,MSLUB DICE mean (raw),MSLUB DICE std (raw),MSLUB IOU,MSLUB IOU (raw),MSLUB Manhattan,MSLUB Manhattan (raw),MSLUB Rec.-Error,MSLUB Rec.-Error (Anomalous),MSLUB Rec.-Error (Anomalous/Normal),MSLUB Rec.-Error (Anomalous/Normal) (raw),MSLUB Rec.-Error (Normal)
AE (dense),0.158,0.753,0.299,4.20e-01,0.41989683596296035,0.268 $\pm$ 0.133,0.26776078287992644,0.13319731318718456,6.10e-02,0.06095240347941268,5.12e-01,0.5115868372560802,3.99e+02 $\pm$ 1.41e+02,6.05e-08 $\pm$ 6.57e-05,3.50e+01,34.97256697495035,1.73e-09 $\pm$ 1.14e-05,0.08,0.879,0.185,4.90e-01,0.49038803964145744,0.150 $\pm$ 0.075,0.15028217575356118,0.07464945416460986,1.15e-02,0.011486911214228526,5.12e-01,0.512006086442575,3.50e+02 $\pm$ 1.87e+02,6.40e-08 $\pm$ 5.41e-05,3.43e+01,34.27976761643451,1.87e-09 $\pm$ 1.10e-05,0.271,0.918,0.389,3.59e-01,0.35892960186386347,0.325 $\pm$ 0.164,0.3248548469013007,0.16448976643776844,8.82e-03,0.00882354245415944,3.75e-01,0.37518448438495594,3.45e+02 $\pm$ 1.16e+02,4.07e-08 $\pm$ 4.29e-05,7.68e+01,76.84864904905577,5.30e-10 $\pm$ 5.45e-06,0.163,0.794,0.271,4.35e-01,0.4350431501266677,0.181 $\pm$ 0.168,0.18131541000602183,0.1679187318154389,2.22e-02,0.02220731172263206,4.75e-01,0.47468803656881653,3.54e+02 $\pm$ 1.66e+02,4.58e-08 $\pm$ 5.42e-05,4.97e+01,49.69605597777169,9.21e-10 $\pm$ 7.01e-06
AE (spatial),0.179,0.737,0.295,4.08e-02,0.04080128974237562,0.239 $\pm$ 0.127,0.23895725548595206,0.12682371569796172,6.08e-02,0.06077543575394005,8.22e-02,0.08220950979856162,1.21e+02 $\pm$ 4.21e+01,2.88e-08 $\pm$ 1.80e-05,3.69e+01,36.87481612807841,7.82e-10 $\pm$ 2.78e-06,0.037,0.781,0.106,1.40e-01,0.13953099190659485,0.066 $\pm$ 0.073,0.06624031203574406,0.07286873687273251,9.97e-03,0.009974875562929603,1.57e-01,0.15673192699691868,1.12e+02 $\pm$ 4.00e+01,2.68e-08 $\pm$ 1.52e-05,2.42e+01,24.19436479283374,1.11e-09 $\pm$ 3.34e-06,0.13,0.852,0.231,8.39e-02,0.08389302580839739,0.165 $\pm$ 0.134,0.1654041935928516,0.13414579450621586,1.40e-02,0.014032577188108701,1.02e-01,0.10205733129495007,1.25e+02 $\pm$ 3.86e+01,1.78e-08 $\pm$ 1.25e-05,4.60e+01,46.045671543119695,3.86e-10 $\pm$ 1.91e-06,0.065,0.732,0.154,1.04e-01,0.10429298140118853,0.098 $\pm$ 0.116,0.0983541950604248,0.11626039964900073,1.98e-02,0.01976244962618653,1.32e-01,0.13204442224917357,1.15e+02 $\pm$ 3.86e+01,2.21e-08 $\pm$ 1.51e-05,3.14e+01,31.405563555194494,7.05e-10 $\pm$ 2.58e-06
VAE,0.272,0.795,0.441,6.18e-01,0.6182657427352228,0.374 $\pm$ 0.162,0.3741787900477186,0.1621144635022567,1.37e-02,0.013683662431993104,6.44e-01,0.6442225610677259,4.89e+02 $\pm$ 1.81e+02,1.52e-07 $\pm$ 1.34e-04,4.19e+01,41.87395071709987,3.62e-09 $\pm$ 2.17e-05,0.139,0.899,0.257,6.07e-01,0.6069061964383803,0.200 $\pm$ 0.124,0.20010663223165934,0.12368449722335473,7.97e-03,0.007970376732068025,6.22e-01,0.622377861115078,4.26e+02 $\pm$ 1.54e+02,1.10e-07 $\pm$ 7.43e-05,3.79e+01,37.8706683205178,2.89e-09 $\pm$ 1.52e-05,0.399,0.945,0.469,4.46e-01,0.44554925342325213,0.389 $\pm$ 0.166,0.38907847761820064,0.16590274730289062,5.22e-03,0.005218331827178315,4.56e-01,0.4556578662736512,4.19e+02 $\pm$ 1.28e+02,7.30e-08 $\pm$ 6.32e-05,8.83e+01,88.29094619128166,8.27e-10 $\pm$ 8.11e-06,0.234,0.827,0.323,5.53e-01,0.5530016508295935,0.205 $\pm$ 0.207,0.20454032724308882,0.20705431230371368,1.88e-02,0.018824433426357177,5.88e-01,0.5882771170753556,4.08e+02 $\pm$ 1.31e+02,8.36e-08 $\pm$ 8.84e-05,5.01e+01,50.06880822415046,1.67e-09 $\pm$ 1.15e-05
VAE (restoration),0.441,0.8,0.537,6.45e-01,0.6449674273875219,0.435 $\pm$ 0.193,0.43500943727966135,0.1927114154408973,1.43e-02,0.014250474214734531,6.72e-01,0.6720580802590612,4.64e+02 $\pm$ 1.66e+02,1.97e-07 $\pm$ 1.55e-04,6.66e+01,66.61607300281561,2.96e-09 $\pm$ 1.73e-05,0.202,0.905,0.272,6.10e-01,0.6102668665192834,0.211 $\pm$ 0.122,0.21110266596837032,0.12163921836065014,6.80e-03,0.006795861076874196,6.24e-01,0.6235195860378557,4.29e+02 $\pm$ 1.55e+02,1.18e-07 $\pm$ 7.91e-05,3.42e+01,34.15196911816643,3.44e-09 $\pm$ 1.69e-05,0.454,0.946,0.495,4.61e-01,0.4610867833693103,0.404 $\pm$ 0.176,0.40365233788890004,0.17568024583761996,4.53e-03,0.004527388698996325,4.70e-01,0.4699187954464692,4.13e+02 $\pm$ 1.25e+02,7.77e-08 $\pm$ 6.63e-05,8.71e+01,87.12932709094567,8.92e-10 $\pm$ 8.49e-06,0.275,0.839,0.333,5.65e-01,0.5645902554330962,0.203 $\pm$ 0.209,0.20282594442334456,0.20935789612061204,1.74e-02,0.0173885663450717,5.97e-01,0.5973508273474154,3.95e+02 $\pm$ 1.31e+02,9.31e-08 $\pm$ 9.53e-05,4.84e+01,48.412127149348755,1.92e-09 $\pm$ 1.27e-05
Context AE,0.253,0.753,0.402,4.28e-01,0.42795863724951455,0.343 $\pm$ 0.160,0.34252247490223164,0.16026535700439445,9.68e-02,0.09683113017165486,5.55e-01,0.5552226558587011,4.47e+02 $\pm$ 1.79e+02,1.23e-07 $\pm$ 9.80e-05,7.27e+01,72.70098193235562,1.69e-09 $\pm$ 1.18e-05,0.102,0.877,0.225,5.49e-01,0.548517187695466,0.188 $\pm$ 0.116,0.1883443227575126,0.11575621553215569,1.60e-02,0.01599456492284472,5.78e-01,0.5781514796457857,3.65e+02 $\pm$ 1.39e+02,8.92e-08 $\pm$ 6.34e-05,4.63e+01,46.278003562783155,1.93e-09 $\pm$ 1.16e-05,0.233,0.9,0.374,4.26e-01,0.42587268153393615,0.327 $\pm$ 0.173,0.32721989203851987,0.17348250446170527,1.67e-02,0.016723823083532423,4.56e-01,0.45579276477683844,3.65e+02 $\pm$ 1.20e+02,6.68e-08 $\pm$ 6.01e-05,1.07e+02,106.53452606966636,6.27e-10 $\pm$ 6.78e-06,0.19,0.771,0.28,4.90e-01,0.4902275090709533,0.193 $\pm$ 0.186,0.19259234172607434,0.18561468872834874,2.91e-02,0.029092477528002158,5.42e-01,0.5417906196202766,3.60e+02 $\pm$ 1.20e+02,6.10e-08 $\pm$ 6.87e-05,6.32e+01,63.151058497564414,9.65e-10 $\pm$ 7.32e-06
Context VAE,0.215,0.775,0.375,5.09e-01,0.5087722848032059,0.333 $\pm$ 0.139,0.33301534708251634,0.1391112848650233,4.88e-02,0.04878211444241017,5.88e-01,0.5883343878838194,4.29e+02 $\pm$ 1.52e+02,1.03e-07 $\pm$ 9.20e-05,4.54e+01,45.427442808166646,2.27e-09 $\pm$ 1.48e-05,0.216,0.896,0.336,5.28e-01,0.5284352066694245,0.267 $\pm$ 0.112,0.2673487065053445,0.11218838198840389,1.03e-02,0.010322473886869889,5.48e-01,0.547871241199871,3.51e+02 $\pm$ 1.36e+02,9.24e-08 $\pm$ 6.47e-05,5.31e+01,53.111388966855436,1.74e-09 $\pm$ 1.00e-05,0.416,0.937,0.492,4.17e-01,0.4166796756325463,0.418 $\pm$ 0.167,0.4177001249569897,0.16674342746271995,9.05e-03,0.009054817840886582,4.34e-01,0.4336090459897984,3.74e+02 $\pm$ 1.20e+02,7.15e-08 $\pm$ 5.93e-05,1.17e+02,117.47590085288475,6.09e-10 $\pm$ 6.27e-06,0.226,0.805,0.316,5.12e-01,0.5122055348250121,0.204 $\pm$ 0.202,0.20426526322841723,0.20249055856591042,2.43e-02,0.024303209627796238,5.56e-01,0.5564520693891306,3.59e+02 $\pm$ 1.19e+02,6.75e-08 $\pm$ 7.27e-05,6.01e+01,60.119717763555485,1.12e-09 $\pm$ 8.34e-06
Context VAE (gradient),0.172,0.799,0.315,3.96e-01,0.39638431885418013,0.281 $\pm$ 0.122,0.2812919959620716,0.12160967676757319,7.27e-03,0.007274699991225734,4.10e-01,0.41034646420619736,4.18e+02 $\pm$ 1.75e+02,5.03e-08 $\pm$ 8.02e-05,1.76e+01,17.638034016939706,2.85e-09 $\pm$ 1.76e-05,0.081,0.923,0.173,3.87e-01,0.38679454646682737,0.127 $\pm$ 0.088,0.12707866397313333,0.0883322135326581,3.65e-03,0.0036469157953519984,3.94e-01,0.3938378061024618,3.42e+02 $\pm$ 1.46e+02,6.07e-08 $\pm$ 5.85e-05,2.54e+01,25.416210059477685,2.39e-09 $\pm$ 1.48e-05,0.294,0.963,0.385,2.77e-01,0.2773723732250529,0.305 $\pm$ 0.161,0.30515450766440994,0.16147635896841178,9.95e-04,0.0009951621680834315,2.79e-01,0.27934016932051037,3.53e+02 $\pm$ 1.24e+02,3.18e-08 $\pm$ 4.68e-05,3.54e+01,35.358025647811374,9.00e-10 $\pm$ 8.38e-06,0.154,0.889,0.265,3.71e-01,0.37097443253063195,0.175 $\pm$ 0.173,0.17489823910487912,0.17250740891856675,6.49e-03,0.006492311162248667,3.83e-01,0.38347035569120147,3.44e+02 $\pm$ 1.23e+02,4.21e-08 $\pm$ 6.06e-05,2.70e+01,26.97051984281715,1.56e-09 $\pm$ 1.13e-05
GMVAE (dense),0.367,0.798,0.492,6.21e-01,0.6208827772092603,0.406 $\pm$ 0.176,0.4057436835283172,0.17638406563987397,1.30e-02,0.013043434304797128,6.46e-01,0.6456710308415425,4.89e+02 $\pm$ 1.77e+02,1.62e-07 $\pm$ 1.38e-04,5.44e+01,54.44819995897589,2.98e-09 $\pm$ 1.79e-05,0.095,0.9,0.21,6.05e-01,0.6046113784258191,0.174 $\pm$ 0.121,0.17384235785297053,0.12071057351203174,8.48e-03,0.008480223471925178,6.21e-01,0.6210086055650423,4.34e+02 $\pm$ 1.58e+02,1.06e-07 $\pm$ 7.13e-05,3.53e+01,35.317504993763855,2.99e-09 $\pm$ 1.64e-05,0.389,0.944,0.477,4.51e-01,0.4513218181503912,0.387 $\pm$ 0.178,0.38723806069486205,0.1777992851908843,5.49e-03,0.005487818342566396,4.62e-01,0.4619394823585732,4.16e+02 $\pm$ 1.28e+02,7.60e-08 $\pm$ 6.44e-05,9.37e+01,93.73668804337997,8.11e-10 $\pm$ 8.08e-06,0.234,0.832,0.316,5.56e-01,0.5556764135155543,0.202 $\pm$ 0.210,0.20209600767023728,0.20963452604730345,1.83e-02,0.01827138786465255,5.90e-01,0.5899640583547519,4.20e+02 $\pm$ 1.38e+02,8.65e-08 $\pm$ 8.94e-05,4.82e+01,48.15492073264777,1.80e-09 $\pm$ 1.22e-05
"GMVAE (dense, restoration)",0.423,0.797,0.522,6.48e-01,0.6476849630195366,0.421 $\pm$ 0.190,0.42107970162803215,0.189749536135161,1.77e-02,0.017660692392049118,6.81e-01,0.6809140092675084,4.82e+02 $\pm$ 1.66e+02,2.04e-07 $\pm$ 1.57e-04,6.93e+01,69.29922123658713,2.95e-09 $\pm$ 1.74e-05,0.199,0.909,0.28,6.35e-01,0.6345585463687771,0.223 $\pm$ 0.124,0.22333399075148172,0.12400941964039992,5.48e-03,0.0054824056821309725,6.45e-01,0.645317107656393,4.39e+02 $\pm$ 1.50e+02,1.31e-07 $\pm$ 8.01e-05,3.29e+01,32.867259945164555,3.98e-09 $\pm$ 1.86e-05,0.453,0.945,0.501,4.77e-01,0.47665862610775334,0.411 $\pm$ 0.180,0.4111817632475438,0.18027383864748356,5.15e-03,0.005147088839343881,4.87e-01,0.48668709118539766,4.15e+02 $\pm$ 1.25e+02,8.34e-08 $\pm$ 6.84e-05,9.19e+01,91.93639791226977,9.07e-10 $\pm$ 8.64e-06,0.271,0.836,0.332,5.75e-01,0.5752802779663905,0.204 $\pm$ 0.208,0.20381721784654722,0.208272227265737,1.79e-02,0.01789963841928377,6.09e-01,0.6090104028366277,4.04e+02 $\pm$ 1.30e+02,9.87e-08 $\pm$ 9.74e-05,4.92e+01,49.18500740659107,2.01e-09 $\pm$ 1.32e-05
GMVAE (spatial),0.119,0.737,0.258,5.39e-02,0.053939174622066315,0.216 $\pm$ 0.125,0.21601773564571886,0.12477309226215323,5.25e-02,0.05250235512938981,1.02e-01,0.10233988416848087,1.02e+02 $\pm$ 3.59e+01,2.19e-08 $\pm$ 1.43e-05,2.61e+01,26.10994454450278,8.39e-10 $\pm$ 3.00e-06,0.042,0.846,0.106,1.29e-01,0.12927513843642544,0.069 $\pm$ 0.073,0.06880451111054485,0.07291592710588517,9.04e-03,0.009039952487297975,1.45e-01,0.1450035532607692,9.34e+01 $\pm$ 3.34e+01,2.73e-08 $\pm$ 1.36e-05,2.48e+01,24.760269015802784,1.10e-09 $\pm$ 3.34e-06,0.096,0.877,0.191,7.91e-02,0.0791068376290332,0.148 $\pm$ 0.126,0.148314410019296,0.12576161362312055,1.16e-02,0.011623130218175449,9.62e-02,0.09615023255712499,1.06e+02 $\pm$ 3.30e+01,1.57e-08 $\pm$ 1.02e-05,3.93e+01,39.34043509511277,3.98e-10 $\pm$ 1.91e-06,0.054,0.756,0.136,1.03e-01,0.10309822436915736,0.102 $\pm$ 0.106,0.10207665593578188,0.10622398439125853,1.61e-02,0.01611035486278463,1.28e-01,0.12777377537935936,9.60e+01 $\pm$ 3.22e+01,1.95e-08 $\pm$ 1.31e-05,2.75e+01,27.505518322543146,7.07e-10 $\pm$ 2.62e-06
"GMVAE (spatial, restoration)",0.21,0.752,0.313,9.84e-02,0.09842361443494552,0.272 $\pm$ 0.128,0.2715111432057738,0.1284257901966197,3.54e-02,0.03536752188715952,1.34e-01,0.1338416758642622,1.58e+02 $\pm$ 5.05e+01,2.06e-08 $\pm$ 1.89e-05,3.07e+01,30.657478989252517,6.73e-10 $\pm$ 3.13e-06,0.097,0.873,0.178,1.57e-01,0.15726340211501047,0.118 $\pm$ 0.110,0.11839030219711949,0.10958024447283403,9.76e-03,0.00975742778578817,1.73e-01,0.1731006416063206,1.44e+02 $\pm$ 5.12e+01,2.51e-08 $\pm$ 1.63e-05,3.09e+01,30.874755873025027,8.13e-10 $\pm$ 3.52e-06,0.295,0.925,0.363,1.12e-01,0.1122761202017954,0.287 $\pm$ 0.157,0.28671807663893256,0.1567478444457687,1.01e-02,0.010112528237474359,1.25e-01,0.1250243347109637,1.57e+02 $\pm$ 4.79e+01,1.60e-08 $\pm$ 1.31e-05,5.67e+01,56.74198795218427,2.81e-10 $\pm$ 2.04e-06,0.147,0.804,0.23,1.28e-01,0.1280149390889695,0.158 $\pm$ 0.149,0.15775444241755548,0.14909968176483657,1.57e-02,0.01567939327158345,1.50e-01,0.1499471551169916,1.44e+02 $\pm$ 4.75e+01,1.81e-08 $\pm$ 1.63e-05,3.70e+01,36.998841858533986,4.89e-10 $\pm$ 2.68e-06
f-AnoGAN,0.349,0.786,0.447,6.92e-01,0.692089396519679,0.379 $\pm$ 0.174,0.37930976205625955,0.17419569292649673,2.36e-02,0.023566700631017956,7.36e-01,0.7362816786852537,6.56e+02 $\pm$ 1.98e+02,2.32e-07 $\pm$ 1.78e-04,4.46e+01,44.55351745182738,5.20e-09 $\pm$ 2.54e-05,0.255,0.923,0.342,9.48e-01,0.9478089269582596,0.278 $\pm$ 0.140,0.2775847428117253,0.13970978989073213,1.96e-03,0.001962042657104951,9.52e-01,0.9517148333539862,7.36e+02 $\pm$ 3.18e+02,7.85e-07 $\pm$ 1.98e-04,2.29e+01,22.851748307430082,3.43e-08 $\pm$ 7.40e-05,0.448,0.957,0.489,4.96e-01,0.49595537230599823,0.417 $\pm$ 0.178,0.4165808816986104,0.17780888126005492,1.82e-03,0.0018199498377458455,5.00e-01,0.49956586368276157,5.62e+02 $\pm$ 1.84e+02,1.06e-07 $\pm$ 7.28e-05,5.14e+01,51.36284701414524,2.05e-09 $\pm$ 1.54e-05,0.221,0.856,0.283,6.26e-01,0.6260756034129624,0.189 $\pm$ 0.192,0.1886671756761219,0.19234241000822355,1.48e-02,0.014848209166503992,6.54e-01,0.6544523236603987,5.96e+02 $\pm$ 2.76e+02,1.51e-07 $\pm$ 1.21e-04,3.32e+01,33.171657411470875,4.56e-09 $\pm$ 2.39e-05
AnoVAEGAN,0.334,0.774,0.485,6.77e-01,0.6765638033200314,0.385 $\pm$ 0.191,0.38503271963821506,0.1914784109872263,3.07e-02,0.03066355729089569,7.32e-01,0.7323263938601963,7.94e+02 $\pm$ 1.81e+02,2.33e-07 $\pm$ 1.75e-04,6.40e+01,63.9954318431005,3.65e-09 $\pm$ 2.21e-05,0.135,0.911,0.235,6.93e-01,0.6927268598131663,0.200 $\pm$ 0.133,0.20049114998738918,0.13330500158690892,5.39e-03,0.005393780741878451,7.03e-01,0.7033344672575725,7.86e+02 $\pm$ 2.42e+02,1.91e-07 $\pm$ 1.03e-04,3.20e+01,32.0229038603738,5.97e-09 $\pm$ 2.55e-05,0.376,0.947,0.45,5.03e-01,0.503268553351514,0.371 $\pm$ 0.178,0.37133106680713074,0.17772135330266328,4.46e-03,0.004456644439899194,5.12e-01,0.5119954385817731,6.90e+02 $\pm$ 1.54e+02,9.78e-08 $\pm$ 7.37e-05,7.99e+01,79.90908366957987,1.22e-09 $\pm$ 1.10e-05,0.193,0.823,0.282,5.89e-01,0.5887715292661735,0.180 $\pm$ 0.167,0.18046468640340504,0.16703228455435615,1.95e-02,0.019453232177449972,6.25e-01,0.625229102328235,7.24e+02 $\pm$ 2.14e+02,1.01e-07 $\pm$ 9.56e-05,4.94e+01,49.37031751845162,2.04e-09 $\pm$ 1.36e-05
Constrained AE,0.23,0.772,0.353,4.69e-01,0.46871240670581726,0.318 $\pm$ 0.145,0.3179968562739745,0.14494410914118616,4.18e-02,0.041769101033646186,5.38e-01,0.5379269127089952,4.07e+02 $\pm$ 1.40e+02,7.02e-08 $\pm$ 7.35e-05,3.90e+01,38.95855932712669,1.80e-09 $\pm$ 1.14e-05,0.137,0.9,0.261,5.16e-01,0.5164799152354265,0.209 $\pm$ 0.100,0.20902630247014745,0.10013931100752582,6.45e-03,0.006445633089280926,5.29e-01,0.5290009525976817,3.96e+02 $\pm$ 1.52e+02,6.76e-08 $\pm$ 5.33e-05,2.99e+01,29.863366677161867,2.26e-09 $\pm$ 1.22e-05,0.429,0.94,0.485,3.64e-01,0.36387219336315263,0.409 $\pm$ 0.173,0.40932177834181727,0.1725664067850394,4.79e-03,0.004791822442274234,3.73e-01,0.3730680537183385,3.65e+02 $\pm$ 1.12e+02,4.16e-08 $\pm$ 4.29e-05,7.26e+01,72.63119110998878,5.73e-10 $\pm$ 5.68e-06,0.209,0.821,0.298,4.73e-01,0.47304200340297237,0.197 $\pm$ 0.187,0.1970108478194021,0.18747000638240832,1.71e-02,0.017141149715953083,5.05e-01,0.5049014190113688,3.76e+02 $\pm$ 1.30e+02,4.73e-08 $\pm$ 5.61e-05,4.27e+01,42.651111565893025,1.11e-09 $\pm$ 8.07e-06
Constrained AAE,0.365,0.793,0.481,6.86e-01,0.6861319298342894,0.392 $\pm$ 0.183,0.39206777577307506,0.18305988062569784,2.04e-02,0.020430618765391248,7.25e-01,0.7246088638966361,6.22e+02 $\pm$ 1.86e+02,2.33e-07 $\pm$ 1.75e-04,5.65e+01,56.46046410092046,4.12e-09 $\pm$ 2.24e-05,0.092,0.917,0.204,7.50e-01,0.7503989612640184,0.190 $\pm$ 0.170,0.18962892675316761,0.1699643700516017,3.48e-03,0.0034834196145841117,7.57e-01,0.7572959004511539,6.78e+02 $\pm$ 2.20e+02,2.94e-07 $\pm$ 1.24e-04,2.57e+01,25.72885700974666,1.14e-08 $\pm$ 3.98e-05,0.268,0.949,0.392,5.06e-01,0.5063277250305572,0.331 $\pm$ 0.195,0.3310578931123175,0.19483255697601864,3.58e-03,0.003583884290526829,5.13e-01,0.5133851424797582,5.69e+02 $\pm$ 1.51e+02,1.04e-07 $\pm$ 7.94e-05,6.25e+01,62.52487583672561,1.66e-09 $\pm$ 1.42e-05,0.203,0.852,0.289,5.97e-01,0.5972877569545616,0.194 $\pm$ 0.207,0.19390410948328224,0.20740348375012355,1.52e-02,0.01522451015362539,6.26e-01,0.6262821279363273,5.83e+02 $\pm$ 1.88e+02,1.26e-07 $\pm$ 1.12e-04,3.76e+01,37.564700661623775,3.35e-09 $\pm$ 1.97e-05
Bayesian AE,0.143,0.747,0.28,4.15e-01,0.4145274474640065,0.253 $\pm$ 0.124,0.25254746521971555,0.12411848668698729,6.61e-02,0.06613370632603244,5.13e-01,0.5132131096266107,5.50e+02 $\pm$ 1.94e+02,5.81e-08 $\pm$ 6.42e-05,3.29e+01,32.86191734713496,1.77e-09 $\pm$ 1.16e-05,0.075,0.877,0.176,4.98e-01,0.49820393982982564,0.142 $\pm$ 0.072,0.14170151633175465,0.07240082092521356,1.30e-02,0.012953142579355894,5.22e-01,0.5223653980784877,5.36e+02 $\pm$ 2.57e+02,6.71e-08 $\pm$ 5.46e-05,3.55e+01,35.536225638719834,1.89e-09 $\pm$ 1.13e-05,0.262,0.913,0.373,3.72e-01,0.3720965805319645,0.313 $\pm$ 0.159,0.312975235967645,0.158776122178328,9.92e-03,0.009923827268233166,3.90e-01,0.39030566376858894,5.08e+02 $\pm$ 1.83e+02,4.23e-08 $\pm$ 4.36e-05,7.77e+01,77.68970685569467,5.44e-10 $\pm$ 5.56e-06,0.155,0.79,0.267,4.43e-01,0.44267745071831427,0.183 $\pm$ 0.162,0.18293572105493666,0.16200013218992293,2.37e-02,0.02367133584631065,4.85e-01,0.4847331090241048,5.07e+02 $\pm$ 2.11e+02,4.80e-08 $\pm$ 5.57e-05,5.11e+01,51.13499701802265,9.39e-10 $\pm$ 7.17e-06
Bayesian VAE,0.271,0.795,0.44,6.18e-01,0.6180311934148557,0.374 $\pm$ 0.162,0.37380192464244877,0.16184906596630316,1.35e-02,0.01350501694179742,6.44e-01,0.6436762211844372,4.89e+02 $\pm$ 1.82e+02,1.53e-07 $\pm$ 1.35e-04,4.15e+01,41.460793977743684,3.70e-09 $\pm$ 2.21e-05,0.137,0.898,0.252,6.07e-01,0.6067530623688502,0.194 $\pm$ 0.117,0.19353451753957618,0.11685763021120903,7.98e-03,0.007978044778219597,6.22e-01,0.6222419800982677,4.25e+02 $\pm$ 1.53e+02,1.08e-07 $\pm$ 7.42e-05,3.78e+01,37.7543102706414,2.87e-09 $\pm$ 1.51e-05,0.403,0.945,0.471,4.46e-01,0.44643252139750944,0.390 $\pm$ 0.165,0.3897964481705901,0.16474058046404802,5.15e-03,0.0051472347083458166,4.56e-01,0.45641241697394047,4.19e+02 $\pm$ 1.28e+02,7.31e-08 $\pm$ 6.37e-05,8.88e+01,88.82152588293387,8.23e-10 $\pm$ 8.09e-06,0.234,0.827,0.322,5.53e-01,0.5528159048487037,0.201 $\pm$ 0.206,0.20127567817189415,0.20600990558587268,1.89e-02,0.018882002589915167,5.88e-01,0.5881928622104706,4.08e+02 $\pm$ 1.31e+02,8.36e-08 $\pm$ 8.84e-05,4.98e+01,49.766679820650324,1.68e-09 $\pm$ 1.16e-05


==> csv/all_results_unified.csv <==
Approach,GBKRI AUPRC,GBKRI AUROC,GBKRI BPDICE,GBKRI ChiSq,GBKRI ChiSq (raw),GBKRI DICE,GBKRI DICE mean (raw),GBKRI DICE std (raw),GBKRI IOU,GBKRI IOU (raw),GBKRI Manhattan,GBKRI Manhattan (raw),GBKRI Rec.-Error,GBKRI Rec.-Error (Anomalous),GBKRI Rec.-Error (Anomalous/Normal),GBKRI Rec.-Error (Anomalous/Normal) (raw),GBKRI Rec.-Error (Normal),ISBI AUPRC,ISBI AUROC,ISBI BPDICE,ISBI ChiSq,ISBI ChiSq (raw),ISBI DICE,ISBI DICE mean (raw),ISBI DICE std (raw),ISBI IOU,ISBI IOU (raw),ISBI Manhattan,ISBI Manhattan (raw),ISBI Rec.-Error,ISBI Rec.-Error (Anomalous),ISBI Rec.-Error (Anomalous/Normal),ISBI Rec.-Error (Anomalous/Normal) (raw),ISBI Rec.-Error (Normal),MSKRI AUPRC,MSKRI AUROC,MSKRI BPDICE,MSKRI ChiSq,MSKRI ChiSq (raw),MSKRI DICE,MSKRI DICE mean (raw),MSKRI DICE std (raw),MSKRI IOU,MSKRI IOU (raw),MSKRI Manhattan,MSKRI Manhattan (raw),MSKRI Rec.-Error,MSKRI Rec.-Error (Anomalous),MSKRI Rec.-Error (Anomalous/Normal),MSKRI Rec.-Error (Anomalous/Normal) (raw),MSKRI Rec.-Error (Normal),MSLUB AUPRC,MSLUB AUROC,MSLUB BPDICE,MSLUB ChiSq,MSLUB ChiSq (raw),MSLUB DICE,MSLUB DICE mean (raw),MSLUB DICE std (raw),MSLUB IOU,MSLUB IOU (raw),MSLUB Manhattan,MSLUB Manhattan (raw),MSLUB Rec.-Error,MSLUB Rec.-Error (Anomalous),MSLUB Rec.-Error (Anomalous/Normal),MSLUB Rec.-Error (Anomalous/Normal) (raw),MSLUB Rec.-Error (Normal)
AE (dense),0.158,0.753,0.299,4.20e-01,0.41989683596296035,0.268 $\pm$ 0.133,0.26776078287992644,0.13319731318718456,6.10e-02,0.06095240347941268,5.12e-01,0.5115868372560802,3.99e+02 $\pm$ 1.41e+02,6.05e-08 $\pm$ 6.57e-05,3.50e+01,34.97256697495035,1.73e-09 $\pm$ 1.14e-05,0.08,0.879,0.185,4.90e-01,0.49038803964145744,0.150 $\pm$ 0.075,0.15028217575356118,0.07464945416460986,1.15e-02,0.011486911214228526,5.12e-01,0.512006086442575,3.50e+02 $\pm$ 1.87e+02,6.40e-08 $\pm$ 5.41e-05,3.43e+01,34.27976761643451,1.87e-09 $\pm$ 1.10e-05,0.271,0.918,0.389,3.59e-01,0.35892960186386347,0.325 $\pm$ 0.164,0.3248548469013007,0.16448976643776844,8.82e-03,0.00882354245415944,3.75e-01,0.37518448438495594,3.45e+02 $\pm$ 1.16e+02,4.07e-08 $\pm$ 4.29e-05,7.68e+01,76.84864904905577,5.30e-10 $\pm$ 5.45e-06,0.163,0.794,0.271,4.35e-01,0.4350431501266677,0.181 $\pm$ 0.168,0.18131541000602183,0.1679187318154389,2.22e-02,0.02220731172263206,4.75e-01,0.47468803656881653,3.54e+02 $\pm$ 1.66e+02,4.58e-08 $\pm$ 5.42e-05,4.97e+01,49.69605597777169,9.21e-10 $\pm$ 7.01e-06
AE (spatial)~\cite{baur2018deep},0.179,0.737,0.295,4.08e-02,0.04080128974237562,0.239 $\pm$ 0.127,0.23895725548595206,0.12682371569796172,6.08e-02,0.06077543575394005,8.22e-02,0.08220950979856162,1.21e+02 $\pm$ 4.21e+01,2.88e-08 $\pm$ 1.80e-05,3.69e+01,36.87481612807841,7.82e-10 $\pm$ 2.78e-06,0.037,0.781,0.106,1.40e-01,0.13953099190659485,0.066 $\pm$ 0.073,0.06624031203574406,0.07286873687273251,9.97e-03,0.009974875562929603,1.57e-01,0.15673192699691868,1.12e+02 $\pm$ 4.00e+01,2.68e-08 $\pm$ 1.52e-05,2.42e+01,24.19436479283374,1.11e-09 $\pm$ 3.34e-06,0.13,0.852,0.231,8.39e-02,0.08389302580839739,0.165 $\pm$ 0.134,0.1654041935928516,0.13414579450621586,1.40e-02,0.014032577188108701,1.02e-01,0.10205733129495007,1.25e+02 $\pm$ 3.86e+01,1.78e-08 $\pm$ 1.25e-05,4.60e+01,46.045671543119695,3.86e-10 $\pm$ 1.91e-06,0.065,0.732,0.154,1.04e-01,0.10429298140118853,0.098 $\pm$ 0.116,0.0983541950604248,0.11626039964900073,1.98e-02,0.01976244962618653,1.32e-01,0.13204442224917357,1.15e+02 $\pm$ 3.86e+01,2.21e-08 $\pm$ 1.51e-05,3.14e+01,31.405563555194494,7.05e-10 $\pm$ 2.58e-06
VAE~\cite{baur2018deep,zimmerer2019unsupervised},0.272,0.795,0.441,6.18e-01,0.6182657427352228,0.374 $\pm$ 0.162,0.3741787900477186,0.1621144635022567,1.37e-02,0.013683662431993104,6.44e-01,0.6442225610677259,4.89e+02 $\pm$ 1.81e+02,1.52e-07 $\pm$ 1.34e-04,4.19e+01,41.87395071709987,3.62e-09 $\pm$ 2.17e-05,0.139,0.899,0.257,6.07e-01,0.6069061964383803,0.200 $\pm$ 0.124,0.20010663223165934,0.12368449722335473,7.97e-03,0.007970376732068025,6.22e-01,0.622377861115078,4.26e+02 $\pm$ 1.54e+02,1.10e-07 $\pm$ 7.43e-05,3.79e+01,37.8706683205178,2.89e-09 $\pm$ 1.52e-05,0.399,0.945,0.469,4.46e-01,0.44554925342325213,0.389 $\pm$ 0.166,0.38907847761820064,0.16590274730289062,5.22e-03,0.005218331827178315,4.56e-01,0.4556578662736512,4.19e+02 $\pm$ 1.28e+02,7.30e-08 $\pm$ 6.32e-05,8.83e+01,88.29094619128166,8.27e-10 $\pm$ 8.11e-06,0.234,0.827,0.323,5.53e-01,0.5530016508295935,0.205 $\pm$ 0.207,0.20454032724308882,0.20705431230371368,1.88e-02,0.018824433426357177,5.88e-01,0.5882771170753556,4.08e+02 $\pm$ 1.31e+02,8.36e-08 $\pm$ 8.84e-05,5.01e+01,50.06880822415046,1.67e-09 $\pm$ 1.15e-05
VAE (restoration)~\cite{you2019uad},0.441,0.8,0.537,6.45e-01,0.6449674273875219,0.435 $\pm$ 0.193,0.43500943727966135,0.1927114154408973,1.43e-02,0.014250474214734531,6.72e-01,0.6720580802590612,4.64e+02 $\pm$ 1.66e+02,1.97e-07 $\pm$ 1.55e-04,6.66e+01,66.61607300281561,2.96e-09 $\pm$ 1.73e-05,0.202,0.905,0.272,6.10e-01,0.6102668665192834,0.211 $\pm$ 0.122,0.21110266596837032,0.12163921836065014,6.80e-03,0.006795861076874196,6.24e-01,0.6235195860378557,4.29e+02 $\pm$ 1.55e+02,1.18e-07 $\pm$ 7.91e-05,3.42e+01,34.15196911816643,3.44e-09 $\pm$ 1.69e-05,0.454,0.946,0.495,4.61e-01,0.4610867833693103,0.404 $\pm$ 0.176,0.40365233788890004,0.17568024583761996,4.53e-03,0.004527388698996325,4.70e-01,0.4699187954464692,4.13e+02 $\pm$ 1.25e+02,7.77e-08 $\pm$ 6.63e-05,8.71e+01,87.12932709094567,8.92e-10 $\pm$ 8.49e-06,0.275,0.839,0.333,5.65e-01,0.5645902554330962,0.203 $\pm$ 0.209,0.20282594442334456,0.20935789612061204,1.74e-02,0.0173885663450717,5.97e-01,0.5973508273474154,3.95e+02 $\pm$ 1.31e+02,9.31e-08 $\pm$ 9.53e-05,4.84e+01,48.412127149348755,1.92e-09 $\pm$ 1.27e-05
Context AE~\cite{zimmerer2018context},0.253,0.753,0.402,4.28e-01,0.42795863724951455,0.343 $\pm$ 0.160,0.34252247490223164,0.16026535700439445,9.68e-02,0.09683113017165486,5.55e-01,0.5552226558587011,4.47e+02 $\pm$ 1.79e+02,1.23e-07 $\pm$ 9.80e-05,7.27e+01,72.70098193235562,1.69e-09 $\pm$ 1.18e-05,0.102,0.877,0.225,5.49e-01,0.548517187695466,0.188 $\pm$ 0.116,0.1883443227575126,0.11575621553215569,1.60e-02,0.01599456492284472,5.78e-01,0.5781514796457857,3.65e+02 $\pm$ 1.39e+02,8.92e-08 $\pm$ 6.34e-05,4.63e+01,46.278003562783155,1.93e-09 $\pm$ 1.16e-05,0.233,0.9,0.374,4.26e-01,0.42587268153393615,0.327 $\pm$ 0.173,0.32721989203851987,0.17348250446170527,1.67e-02,0.016723823083532423,4.56e-01,0.45579276477683844,3.65e+02 $\pm$ 1.20e+02,6.68e-08 $\pm$ 6.01e-05,1.07e+02,106.53452606966636,6.27e-10 $\pm$ 6.78e-06,0.19,0.771,0.28,4.90e-01,0.4902275090709533,0.193 $\pm$ 0.186,0.19259234172607434,0.18561468872834874,2.91e-02,0.029092477528002158,5.42e-01,0.5417906196202766,3.60e+02 $\pm$ 1.20e+02,6.10e-08 $\pm$ 6.87e-05,6.32e+01,63.151058497564414,9.65e-10 $\pm$ 7.32e-06
Context VAE~\cite{zimmerer2018context},0.215,0.775,0.375,5.09e-01,0.5087722848032059,0.333 $\pm$ 0.139,0.33301534708251634,0.1391112848650233,4.88e-02,0.04878211444241017,5.88e-01,0.5883343878838194,4.29e+02 $\pm$ 1.52e+02,1.03e-07 $\pm$ 9.20e-05,4.54e+01,45.427442808166646,2.27e-09 $\pm$ 1.48e-05,0.216,0.896,0.336,5.28e-01,0.5284352066694245,0.267 $\pm$ 0.112,0.2673487065053445,0.11218838198840389,1.03e-02,0.010322473886869889,5.48e-01,0.547871241199871,3.51e+02 $\pm$ 1.36e+02,9.24e-08 $\pm$ 6.47e-05,5.31e+01,53.111388966855436,1.74e-09 $\pm$ 1.00e-05,0.416,0.937,0.492,4.17e-01,0.4166796756325463,0.418 $\pm$ 0.167,0.4177001249569897,0.16674342746271995,9.05e-03,0.009054817840886582,4.34e-01,0.4336090459897984,3.74e+02 $\pm$ 1.20e+02,7.15e-08 $\pm$ 5.93e-05,1.17e+02,117.47590085288475,6.09e-10 $\pm$ 6.27e-06,0.226,0.805,0.316,5.12e-01,0.5122055348250121,0.204 $\pm$ 0.202,0.20426526322841723,0.20249055856591042,2.43e-02,0.024303209627796238,5.56e-01,0.5564520693891306,3.59e+02 $\pm$ 1.19e+02,6.75e-08 $\pm$ 7.27e-05,6.01e+01,60.119717763555485,1.12e-09 $\pm$ 8.34e-06
Context VAE (gradient)~\cite{zimmerer2018context},0.172,0.799,0.315,3.96e-01,0.39638431885418013,0.281 $\pm$ 0.122,0.2812919959620716,0.12160967676757319,7.27e-03,0.007274699991225734,4.10e-01,0.41034646420619736,4.18e+02 $\pm$ 1.75e+02,5.03e-08 $\pm$ 8.02e-05,1.76e+01,17.638034016939706,2.85e-09 $\pm$ 1.76e-05,0.081,0.923,0.173,3.87e-01,0.38679454646682737,0.127 $\pm$ 0.088,0.12707866397313333,0.0883322135326581,3.65e-03,0.0036469157953519984,3.94e-01,0.3938378061024618,3.42e+02 $\pm$ 1.46e+02,6.07e-08 $\pm$ 5.85e-05,2.54e+01,25.416210059477685,2.39e-09 $\pm$ 1.48e-05,0.294,0.963,0.385,2.77e-01,0.2773723732250529,0.305 $\pm$ 0.161,0.30515450766440994,0.16147635896841178,9.95e-04,0.0009951621680834315,2.79e-01,0.27934016932051037,3.53e+02 $\pm$ 1.24e+02,3.18e-08 $\pm$ 4.68e-05,3.54e+01,35.358025647811374,9.00e-10 $\pm$ 8.38e-06,0.154,0.889,0.265,3.71e-01,0.37097443253063195,0.175 $\pm$ 0.173,0.17489823910487912,0.17250740891856675,6.49e-03,0.006492311162248667,3.83e-01,0.38347035569120147,3.44e+02 $\pm$ 1.23e+02,4.21e-08 $\pm$ 6.06e-05,2.70e+01,26.97051984281715,1.56e-09 $\pm$ 1.13e-05
GMVAE (dense)~\cite{you2019uad},0.367,0.798,0.492,6.21e-01,0.6208827772092603,0.406 $\pm$ 0.176,0.4057436835283172,0.17638406563987397,1.30e-02,0.013043434304797128,6.46e-01,0.6456710308415425,4.89e+02 $\pm$ 1.77e+02,1.62e-07 $\pm$ 1.38e-04,5.44e+01,54.44819995897589,2.98e-09 $\pm$ 1.79e-05,0.095,0.9,0.21,6.05e-01,0.6046113784258191,0.174 $\pm$ 0.121,0.17384235785297053,0.12071057351203174,8.48e-03,0.008480223471925178,6.21e-01,0.6210086055650423,4.34e+02 $\pm$ 1.58e+02,1.06e-07 $\pm$ 7.13e-05,3.53e+01,35.317504993763855,2.99e-09 $\pm$ 1.64e-05,0.389,0.944,0.477,4.51e-01,0.4513218181503912,0.387 $\pm$ 0.178,0.38723806069486205,0.1777992851908843,5.49e-03,0.005487818342566396,4.62e-01,0.4619394823585732,4.16e+02 $\pm$ 1.28e+02,7.60e-08 $\pm$ 6.44e-05,9.37e+01,93.73668804337997,8.11e-10 $\pm$ 8.08e-06,0.234,0.832,0.316,5.56e-01,0.5556764135155543,0.202 $\pm$ 0.210,0.20209600767023728,0.20963452604730345,1.83e-02,0.01827138786465255,5.90e-01,0.5899640583547519,4.20e+02 $\pm$ 1.38e+02,8.65e-08 $\pm$ 8.94e-05,4.82e+01,48.15492073264777,1.80e-09 $\pm$ 1.22e-05
GMVAE (dense\, restoration)~\cite{you2019uad},0.423,0.797,0.522,6.48e-01,0.6476849630195366,0.421 $\pm$ 0.190,0.42107970162803215,0.189749536135161,1.77e-02,0.017660692392049118,6.81e-01,0.6809140092675084,4.82e+02 $\pm$ 1.66e+02,2.04e-07 $\pm$ 1.57e-04,6.93e+01,69.29922123658713,2.95e-09 $\pm$ 1.74e-05,0.199,0.909,0.28,6.35e-01,0.6345585463687771,0.223 $\pm$ 0.124,0.22333399075148172,0.12400941964039992,5.48e-03,0.0054824056821309725,6.45e-01,0.645317107656393,4.39e+02 $\pm$ 1.50e+02,1.31e-07 $\pm$ 8.01e-05,3.29e+01,32.867259945164555,3.98e-09 $\pm$ 1.86e-05,0.453,0.945,0.501,4.77e-01,0.47665862610775334,0.411 $\pm$ 0.180,0.4111817632475438,0.18027383864748356,5.15e-03,0.005147088839343881,4.87e-01,0.48668709118539766,4.15e+02 $\pm$ 1.25e+02,8.34e-08 $\pm$ 6.84e-05,9.19e+01,91.93639791226977,9.07e-10 $\pm$ 8.64e-06,0.271,0.836,0.332,5.75e-01,0.5752802779663905,0.204 $\pm$ 0.208,0.20381721784654722,0.208272227265737,1.79e-02,0.01789963841928377,6.09e-01,0.6090104028366277,4.04e+02 $\pm$ 1.30e+02,9.87e-08 $\pm$ 9.74e-05,4.92e+01,49.18500740659107,2.01e-09 $\pm$ 1.32e-05
GMVAE (spatial)~\cite{you2019uad},0.119,0.737,0.258,5.39e-02,0.053939174622066315,0.216 $\pm$ 0.125,0.21601773564571886,0.12477309226215323,5.25e-02,0.05250235512938981,1.02e-01,0.10233988416848087,1.02e+02 $\pm$ 3.59e+01,2.19e-08 $\pm$ 1.43e-05,2.61e+01,26.10994454450278,8.39e-10 $\pm$ 3.00e-06,0.042,0.846,0.106,1.29e-01,0.12927513843642544,0.069 $\pm$ 0.073,0.06880451111054485,0.07291592710588517,9.04e-03,0.009039952487297975,1.45e-01,0.1450035532607692,9.34e+01 $\pm$ 3.34e+01,2.73e-08 $\pm$ 1.36e-05,2.48e+01,24.760269015802784,1.10e-09 $\pm$ 3.34e-06,0.096,0.877,0.191,7.91e-02,0.0791068376290332,0.148 $\pm$ 0.126,0.148314410019296,0.12576161362312055,1.16e-02,0.011623130218175449,9.62e-02,0.09615023255712499,1.06e+02 $\pm$ 3.30e+01,1.57e-08 $\pm$ 1.02e-05,3.93e+01,39.34043509511277,3.98e-10 $\pm$ 1.91e-06,0.054,0.756,0.136,1.03e-01,0.10309822436915736,0.102 $\pm$ 0.106,0.10207665593578188,0.10622398439125853,1.61e-02,0.01611035486278463,1.28e-01,0.12777377537935936,9.60e+01 $\pm$ 3.22e+01,1.95e-08 $\pm$ 1.31e-05,2.75e+01,27.505518322543146,7.07e-10 $\pm$ 2.62e-06
GMVAE (spatial\, restoration)~\cite{you2019uad},0.21,0.752,0.313,9.84e-02,0.09842361443494552,0.272 $\pm$ 0.128,0.2715111432057738,0.1284257901966197,3.54e-02,0.03536752188715952,1.34e-01,0.1338416758642622,1.58e+02 $\pm$ 5.05e+01,2.06e-08 $\pm$ 1.89e-05,3.07e+01,30.657478989252517,6.73e-10 $\pm$ 3.13e-06,0.097,0.873,0.178,1.57e-01,0.15726340211501047,0.118 $\pm$ 0.110,0.11839030219711949,0.10958024447283403,9.76e-03,0.00975742778578817,1.73e-01,0.1731006416063206,1.44e+02 $\pm$ 5.12e+01,2.51e-08 $\pm$ 1.63e-05,3.09e+01,30.874755873025027,8.13e-10 $\pm$ 3.52e-06,0.295,0.925,0.363,1.12e-01,0.1122761202017954,0.287 $\pm$ 0.157,0.28671807663893256,0.1567478444457687,1.01e-02,0.010112528237474359,1.25e-01,0.1250243347109637,1.57e+02 $\pm$ 4.79e+01,1.60e-08 $\pm$ 1.31e-05,5.67e+01,56.74198795218427,2.81e-10 $\pm$ 2.04e-06,0.147,0.804,0.23,1.28e-01,0.1280149390889695,0.158 $\pm$ 0.149,0.15775444241755548,0.14909968176483657,1.57e-02,0.01567939327158345,1.50e-01,0.1499471551169916,1.44e+02 $\pm$ 4.75e+01,1.81e-08 $\pm$ 1.63e-05,3.70e+01,36.998841858533986,4.89e-10 $\pm$ 2.68e-06
f-AnoGAN~\cite{schlegl2019f},0.349,0.786,0.447,6.92e-01,0.692089396519679,0.379 $\pm$ 0.174,0.37930976205625955,0.17419569292649673,2.36e-02,0.023566700631017956,7.36e-01,0.7362816786852537,6.56e+02 $\pm$ 1.98e+02,2.32e-07 $\pm$ 1.78e-04,4.46e+01,44.55351745182738,5.20e-09 $\pm$ 2.54e-05,0.255,0.923,0.342,9.48e-01,0.9478089269582596,0.278 $\pm$ 0.140,0.2775847428117253,0.13970978989073213,1.96e-03,0.001962042657104951,9.52e-01,0.9517148333539862,7.36e+02 $\pm$ 3.18e+02,7.85e-07 $\pm$ 1.98e-04,2.29e+01,22.851748307430082,3.43e-08 $\pm$ 7.40e-05,0.448,0.957,0.489,4.96e-01,0.49595537230599823,0.417 $\pm$ 0.178,0.4165808816986104,0.17780888126005492,1.82e-03,0.0018199498377458455,5.00e-01,0.49956586368276157,5.62e+02 $\pm$ 1.84e+02,1.06e-07 $\pm$ 7.28e-05,5.14e+01,51.36284701414524,2.05e-09 $\pm$ 1.54e-05,0.221,0.856,0.283,6.26e-01,0.6260756034129624,0.189 $\pm$ 0.192,0.1886671756761219,0.19234241000822355,1.48e-02,0.014848209166503992,6.54e-01,0.6544523236603987,5.96e+02 $\pm$ 2.76e+02,1.51e-07 $\pm$ 1.21e-04,3.32e+01,33.171657411470875,4.56e-09 $\pm$ 2.39e-05
AnoVAEGAN~\cite{baur2018deep},0.334,0.774,0.485,6.77e-01,0.6765638033200314,0.385 $\pm$ 0.191,0.38503271963821506,0.1914784109872263,3.07e-02,0.03066355729089569,7.32e-01,0.7323263938601963,7.94e+02 $\pm$ 1.81e+02,2.33e-07 $\pm$ 1.75e-04,6.40e+01,63.9954318431005,3.65e-09 $\pm$ 2.21e-05,0.135,0.911,0.235,6.93e-01,0.6927268598131663,0.200 $\pm$ 0.133,0.20049114998738918,0.13330500158690892,5.39e-03,0.005393780741878451,7.03e-01,0.7033344672575725,7.86e+02 $\pm$ 2.42e+02,1.91e-07 $\pm$ 1.03e-04,3.20e+01,32.0229038603738,5.97e-09 $\pm$ 2.55e-05,0.376,0.947,0.45,5.03e-01,0.503268553351514,0.371 $\pm$ 0.178,0.37133106680713074,0.17772135330266328,4.46e-03,0.004456644439899194,5.12e-01,0.5119954385817731,6.90e+02 $\pm$ 1.54e+02,9.78e-08 $\pm$ 7.37e-05,7.99e+01,79.90908366957987,1.22e-09 $\pm$ 1.10e-05,0.193,0.823,0.282,5.89e-01,0.5887715292661735,0.180 $\pm$ 0.167,0.18046468640340504,0.16703228455435615,1.95e-02,0.019453232177449972,6.25e-01,0.625229102328235,7.24e+02 $\pm$ 2.14e+02,1.01e-07 $\pm$ 9.56e-05,4.94e+01,49.37031751845162,2.04e-09 $\pm$ 1.36e-05
Constrained AE~\cite{chen2018unsupervised},0.23,0.772,0.353,4.69e-01,0.46871240670581726,0.318 $\pm$ 0.145,0.3179968562739745,0.14494410914118616,4.18e-02,0.041769101033646186,5.38e-01,0.5379269127089952,4.07e+02 $\pm$ 1.40e+02,7.02e-08 $\pm$ 7.35e-05,3.90e+01,38.95855932712669,1.80e-09 $\pm$ 1.14e-05,0.137,0.9,0.261,5.16e-01,0.5164799152354265,0.209 $\pm$ 0.100,0.20902630247014745,0.10013931100752582,6.45e-03,0.006445633089280926,5.29e-01,0.5290009525976817,3.96e+02 $\pm$ 1.52e+02,6.76e-08 $\pm$ 5.33e-05,2.99e+01,29.863366677161867,2.26e-09 $\pm$ 1.22e-05,0.429,0.94,0.485,3.64e-01,0.36387219336315263,0.409 $\pm$ 0.173,0.40932177834181727,0.1725664067850394,4.79e-03,0.004791822442274234,3.73e-01,0.3730680537183385,3.65e+02 $\pm$ 1.12e+02,4.16e-08 $\pm$ 4.29e-05,7.26e+01,72.63119110998878,5.73e-10 $\pm$ 5.68e-06,0.209,0.821,0.298,4.73e-01,0.47304200340297237,0.197 $\pm$ 0.187,0.1970108478194021,0.18747000638240832,1.71e-02,0.017141149715953083,5.05e-01,0.5049014190113688,3.76e+02 $\pm$ 1.30e+02,4.73e-08 $\pm$ 5.61e-05,4.27e+01,42.651111565893025,1.11e-09 $\pm$ 8.07e-06
Constrained AAE~\cite{chen2018unsupervised},0.365,0.793,0.481,6.86e-01,0.6861319298342894,0.392 $\pm$ 0.183,0.39206777577307506,0.18305988062569784,2.04e-02,0.020430618765391248,7.25e-01,0.7246088638966361,6.22e+02 $\pm$ 1.86e+02,2.33e-07 $\pm$ 1.75e-04,5.65e+01,56.46046410092046,4.12e-09 $\pm$ 2.24e-05,0.092,0.917,0.204,7.50e-01,0.7503989612640184,0.190 $\pm$ 0.170,0.18962892675316761,0.1699643700516017,3.48e-03,0.0034834196145841117,7.57e-01,0.7572959004511539,6.78e+02 $\pm$ 2.20e+02,2.94e-07 $\pm$ 1.24e-04,2.57e+01,25.72885700974666,1.14e-08 $\pm$ 3.98e-05,0.268,0.949,0.392,5.06e-01,0.5063277250305572,0.331 $\pm$ 0.195,0.3310578931123175,0.19483255697601864,3.58e-03,0.003583884290526829,5.13e-01,0.5133851424797582,5.69e+02 $\pm$ 1.51e+02,1.04e-07 $\pm$ 7.94e-05,6.25e+01,62.52487583672561,1.66e-09 $\pm$ 1.42e-05,0.203,0.852,0.289,5.97e-01,0.5972877569545616,0.194 $\pm$ 0.207,0.19390410948328224,0.20740348375012355,1.52e-02,0.01522451015362539,6.26e-01,0.6262821279363273,5.83e+02 $\pm$ 1.88e+02,1.26e-07 $\pm$ 1.12e-04,3.76e+01,37.564700661623775,3.35e-09 $\pm$ 1.97e-05
Bayesian AE~\cite{pawlowski2018unsupervised},0.143,0.747,0.28,4.15e-01,0.4145274474640065,0.253 $\pm$ 0.124,0.25254746521971555,0.12411848668698729,6.61e-02,0.06613370632603244,5.13e-01,0.5132131096266107,5.50e+02 $\pm$ 1.94e+02,5.81e-08 $\pm$ 6.42e-05,3.29e+01,32.86191734713496,1.77e-09 $\pm$ 1.16e-05,0.075,0.877,0.176,4.98e-01,0.49820393982982564,0.142 $\pm$ 0.072,0.14170151633175465,0.07240082092521356,1.30e-02,0.012953142579355894,5.22e-01,0.5223653980784877,5.36e+02 $\pm$ 2.57e+02,6.71e-08 $\pm$ 5.46e-05,3.55e+01,35.536225638719834,1.89e-09 $\pm$ 1.13e-05,0.262,0.913,0.373,3.72e-01,0.3720965805319645,0.313 $\pm$ 0.159,0.312975235967645,0.158776122178328,9.92e-03,0.009923827268233166,3.90e-01,0.39030566376858894,5.08e+02 $\pm$ 1.83e+02,4.23e-08 $\pm$ 4.36e-05,7.77e+01,77.68970685569467,5.44e-10 $\pm$ 5.56e-06,0.155,0.79,0.267,4.43e-01,0.44267745071831427,0.183 $\pm$ 0.162,0.18293572105493666,0.16200013218992293,2.37e-02,0.02367133584631065,4.85e-01,0.4847331090241048,5.07e+02 $\pm$ 2.11e+02,4.80e-08 $\pm$ 5.57e-05,5.11e+01,51.13499701802265,9.39e-10 $\pm$ 7.17e-06
Bayesian VAE~\cite{pawlowski2018unsupervised},0.271,0.795,0.44,6.18e-01,0.6180311934148557,0.374 $\pm$ 0.162,0.37380192464244877,0.16184906596630316,1.35e-02,0.01350501694179742,6.44e-01,0.6436762211844372,4.89e+02 $\pm$ 1.82e+02,1.53e-07 $\pm$ 1.35e-04,4.15e+01,41.460793977743684,3.70e-09 $\pm$ 2.21e-05,0.137,0.898,0.252,6.07e-01,0.6067530623688502,0.194 $\pm$ 0.117,0.19353451753957618,0.11685763021120903,7.98e-03,0.007978044778219597,6.22e-01,0.6222419800982677,4.25e+02 $\pm$ 1.53e+02,1.08e-07 $\pm$ 7.42e-05,3.78e+01,37.7543102706414,2.87e-09 $\pm$ 1.51e-05,0.403,0.945,0.471,4.46e-01,0.44643252139750944,0.390 $\pm$ 0.165,0.3897964481705901,0.16474058046404802,5.15e-03,0.0051472347083458166,4.56e-01,0.45641241697394047,4.19e+02 $\pm$ 1.28e+02,7.31e-08 $\pm$ 6.37e-05,8.88e+01,88.82152588293387,8.23e-10 $\pm$ 8.09e-06,0.234,0.827,0.322,5.53e-01,0.5528159048487037,0.201 $\pm$ 0.206,0.20127567817189415,0.20600990558587268,1.89e-02,0.018882002589915167,5.88e-01,0.5881928622104706,4.08e+02 $\pm$ 1.31e+02,8.36e-08 $\pm$ 8.84e-05,4.98e+01,49.766679820650324,1.68e-09 $\pm$ 1.16e-05

